Model adaptation for hyperbolic balance laws

In this work, we devise a model adaptation strategy for a class of model hierarchies consisting of two levels of model complexity. In particular, the fine model consists of a system of hyperbolic balance laws with stiff reaction terms and the coarse model consists of a system of hyperbolic conservation laws. We employ the relative entropy stability framework to obtain an a posteriori modeling error estimator. The efficiency of the model adaptation strategy is demonstrated by conducting simulations for chemically reacting fluid mixtures in one space dimension.

==> history.txt <==
Version history for the SVMult LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
28.08.01  history.txt         introducing this file

28.08.01  svmult.cls    1.7   saves token space
                              (no more: 0 pt plus 1pt minus 1pt)

11.09.01  svmult.cls    1.8   enhanced abstract environment
                              (\abstractname may be \empty},
                              \keywords inside the abstract environment
                              \mainmatter clears the running heads

25.09.01  svmult.cls    1.9   hanging chapter or section heading with
                              class option [sechang]
                              sets bibliography as section by default,
                              whereas [chaprefs] sets it as chapter

14.11.01  svmult.cls    1.10  debugged "bibsection" handling,
                              added minitoc feature,
                              \newenvironment{abbrsymblist},
                              theorem name and its number can be permuted
                              by using \normalthmheadings vs. \reversethmheadings,

20.12.01  svmult.cls    1.11  fixed changeable indentation of itemize environment,
                              removed bug that prevented \listoftables

21.03.02  svmult.cls    1.12  fixed minitoc feature

27.03.02  svmult.cls    1.13  oops - fixed minitoc feature again

10.05.02  svmult.cls    1.14  corrected spacing after a \maketitle

13.06.02  svmult.cls    1.15  modified sinkage of chapter
                              oops - fixed minitoc feature again

18.07.02  svmult.cls    1.16  corrected counting of mixed numbered and
                              unnumbered contributions

26.07.02  svmult.cls    3.0   promoted to major version 3, first release of
                              "the global class", enabled usage of so called .clo
                              (class option) files

23.07.02  svmulthd.clo  1.0   initial release of the multhd class option, to revive
                              the "pre global" layout for HD contributed books

 2.08.02  svmult.cls    3.1   make \thanks work in \institute field,
                              change suggested by Daniel R. Grayson (UIUC),
                              reset environment counters every new contribution

08.10.02  svmult.cls    3.2   corrected \vec command for bold vectors, bug reported
                              by Michael Beer, Univ. Freiburg

08.10.02 svmultphys.clo 1.0   initial release of the multphys class option,
                              to foster the diversity of layouts

19.11.02  svmult.cls    3.3   new option "vecarrow" to preserve the original \vec
                              command; revived the defective "footinfo" option

 6.12.02  svmult.cls    3.4   adapted minitoc to \secnumdepth

18.12.02  svmult.cls    3.5   removed spurious blanks in language section

15.04.03  svmult.cls    3.6   remove multiple info about language switch
                              caused by [german] option of "babel", bug reported
                              by Rüdiger Wapler, Universität Tübingen,
                              corrected French translation of \bibname

21.05.03  svmult.cls    3.7   added the titlepage environment, enhanced the
                              thecontriblist environment

26.05.03  svmult.cls    3.8   other few fixes of minitoc, bug report of
                              Daniel R. Grayson (UIUC)

27.05.03  svmult.cls    3.9   oops - fixed minitoc feature again

23.07.03  svmult.cls    3.10  changed German Index to Sachverzeichnis

10.01.04  svmult.cls    3.11  fixed reference to wrong counter when
                              using the subeqnarray package

07.04.04  svmult.cls    3.12  made headlines more flexible using \runheadstyle

16.04.04  svmult.cls    3.13  fixed footinfo option

18.05.04  svmult.cls    3.14  fix for babel option "ngerman", normal dot
                              leaders for TOC entries of type "chapter"

 9.06.04  refguide            removed reference to obsolete style, bug reported
                              by Martin Stepnicka, Ostrava University

13.10.04  svmult.cls    3.15  fixed footnote layout when using footmisc package

12.11.04  svmult.cls    3.16  corrected french spelling, grâce à Jean-Pierre
                              Francoise, Laboratoire Jacques-Louis Lions,
                              Université Pierre et Marie Curie, Jussieu

20.03.05  svmult.cls    3.17  fixed \sidecaption; it was broken when used
                              along with hyperref package

20.07.05  svmult.cls    3.18  revive running heads for float pages at
                              chapter ends - experimental

23.09.05  svmult.cls    3.19  fix for babel option "french"

10.10.05  svmult.cls    3.20  fix for hyperref compatibility in minitoc

12.01.06  svmult.cls    3.21  removed Springer branches from titlepage

24.01.06  svmult.cls    3.22  corrected position of pagenumbers in TOC,
                              bug report and patch by Joachim Schrod

03.08.06  svmult.cls    3.23  new command \Preface: \preface with TOC entry,
                              suggested by Deborah Doherty, Springer Norwell

22.08.06  svmult.cls    3.24  fixed minitoc feature (removed last empty page)
                              bug reported by Carlos Langer, University of Cyprus

31.10.06  svmult.cls    3.25  fix for various babel dialects in english
                              by Ben Liblit, university of Wisconsin, Madison

28.11.06  svmult.cls    3.26  fix for hyperref compatibility of \title pages;
                              triggered by a request of Venelin Chernogorov,
                              university of Sofia, Bulgaria

29.06.07  svmult.cls    5.4   first release of the SVMult class
                              with new global Springer layout "T1"

25.06.18  svmult.cls    5.5   Removed "mathptmx" and replaced "newtxtext" 
                              and "newtxmath" package in preamble

23.11.18  svmult.cls    5.6   defined special elements for Sophie.

10.07.21  svmult.cls    5.7   Added "varvw" option in "newtxmath" package, 
			      reported by Masayuki Nakamura, Springer Japan

10.07.21  svmult.cls    5.8   corrected "vecarrow" option to preserve the original \vec
                              command, bug reported by Peter

08.09.21  svmult.cls    5.9   The German for electronic letter is "E-Mail", with a capital "M", 
			      \def\emailname{E-mail} changed to \def\emailname{E-Mail}
                              reported by Peter

==> modelling_plots_edited.gnu.txt <==
#set terminal epslatex color


 K = 340
  reset
  # Palette
set palette maxcolors 20
set palette defined ( 0 '#E41A1C', 1 '#377EB8', 2 '#4DAF4A', 3 '#984EA3',\
4 '#FF7F00', 5 '#FFFF33', 6 '#A65628', 7 '#F781BF' )

# Standard border
set style line 11 lc rgb '#404040' lt 1 lw 4
set border 15 back ls 11
set tics in nomirror

# Standard grid
set style line 12 lc rgb '#737373' lt 0 lw 1
set grid back ls 12
#unset grid

#set out "figs/sod2b_129.tex"
   
set logscale y

  path3ss = "plot_data/sod/sod7_3r/soln/"
  path4ss = "plot_data/sod/sod7_3cr/rel_ent/"
  pathr = "plot_data/sod/sod7_3r/soln/"
   
  v3 = "rel_ent_pert_err_"
  v2="Mvalue"
  vr="uvalue"
  v2r="soln_diff_"
  file_num=K
  file_num2=K
  file_num3=K
  file_num4=K
    file_num2=K
  file_num3=K
  file_num4=K
  dt=0.00000005
  t1=(file_num+1)*dt
  t2=(file_num2+1)*dt
  t3=(file_num3+1)*dt
  t4=(file_num4+1)*dt
  
  v1 = "error_estimates_"
  file_num=K
    v4 = "discarded_details_"
    vl="lim_slopes_"
  
  
   t= (K+1)*0.00000005
   n=file_num+1

   set multiplot layout 1,2 
   #title "p =1 , L = 7, N = 1280" font "/Times:Bold,20"
 
 file_numr =0
 
set style line 1 lc rgb '#008744' pt 1 ps 0 lt 1 lw 3 # green
set style line 2 lc rgb '#ffa700' pt 1 ps 0 lt 1 lw 3 # orange
set style line 3 lc rgb '#962fbf' pt 3 ps 0 lt 1 lw 3 # purple1
set style line 4 lc rgb '#00b8ff' pt 1 ps 0 lt 1 lw 3 # light blue
set style line 5 lc rgb '#AA4499' pt 3 ps 0 lt 1 lw 3 # purple
set style line 6 lc rgb '#0057e7' pt 3 ps 0 lt 1 lw 3 # blue
set style line 7 lc rgb '#d62d20' pt 3 ps 0 lt 1 lw 3 # red
set style line 8 lc rgb '#000000'  pt 3 ps 1 lt 2 lw 1 # black
set style line 9 lc rgb '#df65b0' pt 3 ps 0 lt 3 lw 3 # red
set style line 10 lc rgb '#807dba' pt 3 ps 0 lt 3 lw 3 # red

set style line 666 lc rgb '#000000' pt 1 ps 0.25 lt 3 lw 1 # red




set style line 51 lc rgb '#78c679' pt 1 ps 0 lt 1 lw 1
set style line 52 lc rgb '#66c2a4' pt 1 ps 0 lt 1 lw 1
set style line 53 lc rgb '#238b45' pt 1 ps 0 lt 1 lw 1
set style line 54 lc rgb '#00441b' pt 1 ps 0 lt 1 lw 1

set style line 101 lc rgb '#feb24c' pt 1 ps 0 lt 1 lw 3 # orange
set style line 102 lc rgb '#fc8d59' pt 1 ps 0 lt 1 lw 3 # orange
set style line 103 lc rgb '#d7301f' pt 1 ps 0 lt 1 lw 3 # orange
set style line 104 lc rgb '#7f0000' pt 1 ps 0 lt 1 lw 3 # orange

set style line 201 lc rgb '#a6bddb' pt 2 ps 0 dt 3 lt 1 lw 3 # 
set style line 202 lc rgb '#7bccc4' pt 2 ps 0 dt 3 lt 1 lw 3 # 
set style line 203 lc rgb '#2b8cbe'pt 2 ps 0 dt 3 lt 1 lw 3 # 
set style line 204 lc rgb '#084081' pt 2 ps 0 dt 3 lt 1 lw 3 # 

set style line 301 lc rgb '#ffb400' pt 2 ps 0 dt 3 lt 1 lw 3 # 
set style line 302 lc rgb '#d2980d' pt 2 ps 0 dt 3 lt 1 lw 3 # 
set style line 303 lc rgb '#a57c1b'pt 2 ps 0 dt 3 lt 1 lw 3 # 
set style line 304 lc rgb '#786028' pt 2 ps 0 dt 3 lt 1 lw 3 # 



# sod
set xrange [0.45:0.55]
#set xrange [-0.5:0.5]
set lmargin screen 0.2
set rmargin screen 0.92
set tmargin screen 0.95
set bmargin screen 0.4



set key spacing 1.5
set key outside vertical font  "7" 
#unset key box

 set format y '$10^{%L}$' 
unset mytics
unset my2tics



  
   tolc=64
  tols=tolc/4.0
  tolc2=0.0064



    set y2range [0:0.2]
    set y2tics (0,0.2)
   # set y2range [0.19:0.193]
    #set y2tics (0.19,0.193)
   set y2label '$\rho_{O_2}$' font "7" offset -3,0
   set key at graph 0.2, -0.33	
   set label at graph 0.1,-0.29 '$\rho_{O_2}^c$'
   plot path3ss.v2.file_num.".txt" using ($20==0?$1:1/0):($3) with filledcurves x1 fs solid 0.75 fc rgb "#99beb7" notitle axis x1y2,
path3ss.v2.file_num.".txt" using ($20==0?$1:1/0):($3) with filledcurves x2 fs solid 0.75 fc rgb "#99beb7" notitle axis x1y2, 
ath3ss.v2.file_num.".txt" using 1:3 w lp ls 51 lw 5 axis x1y2 title " "
   
     #    set y2range [0:0.2]
    #set y2tics (0,0.2)
   #set y2label '$\rho_{O_2}$' font "7" offset -5,0
   set key at graph 0.05, -0.33	
   set label at graph -.05,-0.29 '$\rho_{O_2}^r$'
   plot pathr.vr.file_num.".txt" using 1:3 w l ls 666 axis x1y2 title " "
   
  #  set format y2 '$10^{%L}$' 
  # set logscale y2 
  # set y2label '$\frac{1}{\varepsilon} |R^{r}_1(\mathbf{U}_h^r)|$' font "7" offset 3, 0 
  # set y2tics offset 5,0
   #set y2range[0.000001:10000]
  # set y2tics (0.000001,10000)
   #set key at graph  1.0, -0.33	
 # set label at graph 0.85,-0.29 '$\frac{1}{\varepsilon} |R^{r}_1(\mathbf{U}_h^r)|$'
  #plot pathr.v2.file_num.".txt" using  1:(abs($19)) with lines lw 2 lc rgb "#200cff" title " " axis x1y2  
   
   set logscale y 
   set ytics offset  0, 0  
   set ylabel '$\kappa_r^{\mathfrak{n}}$' font "7" offset 0, 0 textcolor rgb "#013a00"
   #set yrange[0.0000001:0.0001]
  #set ytics (0.0000001,0.000001,0.00001,0.0001)
  set yrange[0.0000001:0.1]
  set ytics (0.0000001,0.1)
  set key at graph 0.4, -0.33
  set label at graph 0.3,-0.29 '$\kappa_r^{\mathfrak{n}}$' 
  #plot path4ss.v3.file_num.".txt" using  1:(sqrt($3)) with linespoints ls 101 ps 1 title "   " axis x1y1
   plot path4ss.v3.file_num.".txt" using  1:(sqrt($3)) with linespoints ls 103 ps 0.25 title "   " axis x1y1
  
   # set logscale y  
   # set ytics offset  -7, 0  
   #set ylabel '$\kappa_\varepsilon^{\mathfrak{n}}$' font "7" offset -7, 0 textcolor rgb "#c2172e"
   #set yrange[0.00001:1000]
  # set ytics 0.00001,100,1000
  # #set yrange [0.00000001:10]
  # #set ytics (0.00000001,0.00001,0.01,10)
  # set key at graph 0.6, -0.33
  # set label at graph 0.5,-0.29 '$\kappa_\varepsilon^{\mathfrak{n}}$'
   ##plot tolc2 with lp lc rgb '#7bccc4' lw 3 notitle axis x1y1,path4ss.v1.file_num.".txt" using  1:(sqrt(($17))) with linespoints ls 203 ps 1 title "  "  axis x1y1 
    #  plot tolc2 with lp lc rgb '#7bccc4' lw 3 notitle axis x1y1,path4ss.v1.file_num.".txt" using  1:(sqrt(($17))) with linespoints ls 203 ps 0.25 title "  "  axis x1y1 
   
   set logscale y 
   set ytics offset  -14, 0  
   set ylabel '$\mathcal{\mathtt{M}}_{s/c}^\mathfrak{n}$' font "7" offset -15, 0 
   set yrange [0.0001:10000]
   set ytics 0.0001,100,10000
   #set yrange [0.00000001:10]
   #set ytics (0.00000001,0.00001,0.01,10)
  set key at graph 0.8, -0.33
  set label at graph 0.7,-0.29 '$\mathcal{\mathtt{M}}_{s/c}^\mathfrak{n}$'
  #set label at graph -0.1,0.2 '$\tau_\varepsilon$' textcolor linetype 302
  #set label at graph -0.1,0.2 '$\mathfrak{f}\cdot\tau_\varepsilon$' textcolor linetype 303
  #plot path4ss.v1.file_num.".txt" using  1:(sqrt(($11))) with linespoints ls 302 ps 1 title "  "  axis x1y1,tolc with lines lc rgb '#ffb400' lw 3 notitle axis x1y1,tols with l lc rgb '#d2980d' lw 3 notitle axis x1y1
    plot path4ss.v1.file_num.".txt" using  1:(sqrt(($11))) with linespoints ls 303 ps 0.25 lw 3 title "  "  axis x1y1,tolc with lines lc rgb '#ffb400' lw 3 notitle axis x1y1,tols with l lc rgb '#d2980d' lw 3 notitle axis x1y1  
   

   
  

 unset multiplot

   
 


==> readme.txt <==
This directory holds the 8 components of the SVMult tool package:

(1) the Springer document class "svmult.cls"

(2) a subdirectory "styles" with
- the Springer MakeIndex style file "svind.ist"
- the Springer MakeIndex style file "svindd.ist" - german version
- the Springer BibTeX styles "spbasic.bst", "spmpsci.bst", "spphys.bst"

(3) a subdirectory "author" with
- the sample text file "authorsample.tex",
- the sample figure file "figure.eps"
- the sample reference file "references.tex"
- the pdf file "authorsample.pdf" as an example of a "contribution"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi file; rename the template files as
you see fit and use them for your own input.

(4) a subdirectory "editor" containing

      -- the sample root file "editor.tex"
         with preset class options, packages and coding examples;
      -- the sample text files
         --- "dedication.tex" (dedication),
         --- "foreword.tex" (foreword),
         --- "preface.tex" (preface),
         --- "acknowledgement.tex" (acknowledgements),
         --- "contriblist.tex" (list of contributors),
         --- "acronym.tex" (common list of acronyms),
         --- "part.tex" (part title),
         --- "author.tex" (contribution),
         --- "figure.eps" (sample figure)
         --- "glossary.tex" (common glossary)
         --- "appendix.tex" (common appendix)
         --- "figure.eps" (sample figure)

         Tip: Copy all these files to your working directory,
              run LaTeX and produce your own example *.dvi file;
              rename the template files as you see fit and
              use them for your own input.

    - the pdf file "editorsample.pdf" as an example of a "complete book"


(5) a subdirectory "guideline" with

- the pdf/tex file "quickstart.pdf/quickstart.tex" with "essentials" for an easy implementation of the "SVMult" package (2 pages)
- the pdf/tex file "authorinst.pdf/authorinst.tex" with style and coding instructions specific to -- Contributed Volumes

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

- the pdf/tex file "refguide.pdf/refguide.tex" describing the
SVMult document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVMult document class and/or the templates.

- the pdf/tex file "editorinst.pdf/editorinst.tex" with step-by-step 
instructions for compiling all contributions to a single book.


(6) a file "history.txt" with version history

(7) .\spmpsci.bst 
    .\spbasic.bst

      -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)
							  
(8) .\spbasic.bst

      -   "et~al." - end dot inserted based on feedback							  

(9) Special elements 
    .\editor\author.tex
    .\editor\editorsample.pdf
    .\author\authorsample.tex
    .\author\authorsample.pdf
    .\author\svmult.cls (V5.5)
    
    -- Trailer Head
    -- Questions
    -- Important
    -- Attention 
    -- Program Code
    -- Tips
    -- Overview
    -- Background Information
    -- Legal Text
(10) Fast publishing suggestions given to author added in the documentation. 




